Tracking Mixed Bitcoins

Mixer services purportedly remove all connections between the input (deposited) Bitcoins and the output (withdrawn) mixed Bitcoins, seemingly rendering taint analysis tracking ineffectual. In this paper, we introduce and explore a novel tracking strategy, called \emph{Address Taint Analysis}, that adapts from existing transaction-based taint analysis techniques for tracking Bitcoins that have passed through a mixer service. We also investigate the potential of combining address taint analysis with address clustering and backward tainting. We further introduce a set of filtering criteria that reduce the number of false-positive results based on the characteristics of withdrawn transactions and evaluate our solution with verifiable mixing transactions of nine mixer services from previous reverse-engineering studies. Our finding shows that it is possible to track the mixed Bitcoins from the deposited Bitcoins using address taint analysis and the number of potential transaction outputs can be significantly reduced with the filtering criteria.

==> NOTES.txt <==
[X] mean done
[W] mean waiting for more feedback

Manuel: reading notes 2020-05-11
--------------------------------

- [X] abstract: "that are mixed by mixer" not clear if it refers to the strategies or the bitcoins.
- [X] abstract/general: In general, should we emphasise a "solution"? Instead we should say we propose a strategy, we build an experiment and we set up an evaluation method for mixer-robust tainting.
- [ ] general: Do we have an estimate of the level of de-anonymisation possible with existing methods? If so, we could estimate what would be the impact of merging our strategy with de-anoymisation methods.
- [X] general: In general, what are the contributions of this paper. They need to be
    1) providing a replicable experiment/method
    2) the method should also be reusable (that someone or us could apply it to another case)
    3) presents a new tainting strategy (tainting+clustering)
    4) Evaluation criteria for the strategy.
- [ ] general: Question. Could we apply the method to thefts cases (in the same year as the current cases or other years? The current cases we look at are not thefts cases. (add as appendix potential additional experiment on theft)
- [X] p2: "the Bitcoins movement" replaced by "the movement of Bitcoins"
- [X] p2: "to prevent this", make "this" explicit such as in "to prevent this traceability"
- [X] Section 2.1: Why itemising the tainting methods if only poison is used in the paper? Either we use other tainting strategies and therefore we make the distinction clear, or we only use Poison, and the other strategies do not need to be mentioned with such prevalence (strategies could be mentioned in related or future works)
- [X] Section 3.1: explain what "zero-taint" means.
- [X] general: Avoid the term "new" method. We could characterise the method as new in the introduction/conclusion but we also need to give it a proper name. For the PhD thesis, it would make sense to have a glossary.
- [X] Section 4.2: "Next, we change our ...". There is no context to such statement. The sentence should provide enough context to be legible by the reader without needing to re-read the whole section.
- [X] Fig 3: dotted is better that lines to make the distinction with arrows clearer.
- [W] general: are we using multiple tainting strategies, multiple clustering strategies? and are we comparing combinations of these? We should, so that we consolidate the choices we are making. And so that we consolidate our evaluation metrics.
- [X] general: we should separate the method with the sample experiment. This will make the work reusable. It will also prevent us from explaining choices from the experimental cases.
- [X] Section 3.0: it is not clear which clustering method we use. Do we use the "change address" clustering?
- [W] general: we should name the methods in a more systematic way which would allow to tell the reader more easily which method we apply and when, and which methods were discarded and when. This would prevent the use of words like "new" "our" "previous" when referring to methods.
- [X] general: it would be best to use the \newtheorem macro for the definition of notions or Criteria in section 3.2. We could also use the ntheorem package.
- [ ] TODO Manuel: check equations.
- [ ] general: in terms of equations, it would be good to have a more global definitions of mathematical notations for your thesis. We could then adapt it for this paper.


Andrea: reading notes 2020-06-11
--------------------------------
- Abstract: 
"strategies for mixed Bitcoins" - maybe explain what "mixed" refers to? Remember the reader does not necessarily know what exactly you're doing. 

"A bitcoin mixer service increases transaction anonymity by facilitating their users to mix their Bitcoins with other users’ Bitcoins while removing any connection with their original deposited Bitcoins – this can reduce the effectiveness of taint analysis tracking techniques. " -this reads like a definition. Rather re-phrase the sentence to tell the reader what is the issue is in general and with the mixer services. 

"zero-taint" -the reader will not understand what these are unless the term was already used in the past literature.
-abstract: "We propose a novel tracking method that adapts from taint analysis and in- vestigates the potential of combining the tracking method with address clustering methods and backward taint analysis. We then introduce ro- bust refinement criteria that reduce the number of false-positive results and are reusable with other mixer services." -maybe "We propose a novel tracking method that combines  taint analysis (tracking)  with address clustering  and backward taint analysis. We also introduce robust refinement criteria that reduce the number of false-positive results."  As for "and are reusable with other mixer services", do you mean that these criteria are successfully applied to other mixer services? Which are these "other mixer services"? Shouldn't these criteria be applicable to ALL mixer services?

-Introduction
First paragraph: "This privacy weakness results in the development of new privacy enhancement techniques like CoinJoin~\cite{Maurer_2017} and mixer services\cite{joancomart_anonymity_2015}- so why is this an issue then? explain please.

-"This anonymisation process can make the tracking of Bitcoins’ movements with taint analysis challenging." -expand and tell the reader what these "movements" are, otherwise it is not clear why you're doing this exercise. You need to grab the attention of the reader from the very beginning.  
